Reinforcing Adversarial Robustness using Model Confidence Induced by Adversarial Training

In this paper we study leveraging confidence information induced by adversarial training to reinforce adversarial robustness of a given adversarially trained model. A natural measure of confidence is $\|F({\bf x})\|_\infty$ (i.e. how confident $F$ is about its prediction?). We start by analyzing an adversarial training formulation proposed by Madry et al.. We demonstrate that, under a variety of instantiations, an only somewhat good solution to their objective induces confidence to be a discriminator, which can distinguish between right and wrong model predictions in a neighborhood of a point sampled from the underlying distribution. Based on this, we propose Highly Confident Near Neighbor (${\tt HCNN}$), a framework that combines confidence information and nearest neighbor search, to reinforce adversarial robustness of a base model. We give algorithms in this framework and perform a detailed empirical study. We report encouraging experimental results that support our analysis, and also discuss problems we observed with existing adversarial training.

==> rebuttal.txt <==
We thank the reviewers for insightful comments. We are working on incorporating all the feedback. Due to lack of space, below we address some most important concerns. Adversarial robustness of neural nets is a hard problem, and so far the community lacks rigorous guarantees and properties. We view our paper as taking a solid step in this area, and proves that confidence (or equivalently margin), a fundamental concept that has been extensively studied for shallow models, is a provable indicator of robustness as induced by adversarial training. Interestingly, margin has also been shown to be a crucial indicator of generalizability of deep neural nets as induced by training (e.g., Bartlett et al. "Spectral normalized margin bounds for neural networks"). Combining these two, we believe that studying confidence, or equivalently margin, will be important to better understanding of both. Unfortunately, little work has been done in this direction from the adversarial ML community. We hope that our paper could deliver this message.

1. [R2] The relationship between our framework/certificate and Duchi et al.'s work.

Our theory is *not* a special case of Duchi et al.'s work. While our formulation of HCNN ((2) at line 221 left column of the submission) syntactically resembles (9) on pp. 7 of Duchi et al.'s work, there is a fundamental difference: Their z is from the sample space Z = X * Y, and they require a loss function that consumes the label y. By contrast, our formulation is label oblivious, and we show that the mere confidence of the prediction, without knowing the true label, indicates correctness of the prediction. As a result, Duchi et al.'s robustness certificate only applies to population and certifies "how robust the model is over the population", and cannot be applied at test time in a point-wise fashion, while our method can. Finally, our method can also be applied to reinforce robustness of Duchi et al.'s model.

2. [R1, R2, R3] Evaluate white-box attacks that manipulate confidence, and compare with previous proposals.

We agree with the importance of attacks that manipulate confidence. In fact such attacks have always been our key objectives. There are several points:

- Our results in Table 2 are adversarial detection for confident attacks, where we tweak CW attacks to maximize confidence over wrong labels (line 351, right column). Our adversarial detection, though as simple as a thresholding by confidence, produces nontrivial results and detects a statistically significant fraction of adversarial examples, while retaining accuracy on natural images. By contrast, most previous detection methods are completely broken in the white-box setting.

- MCN results on natural images almost perfectly retain the accuracy of the base model. This is reported in Table 3. Now we have also evaluated natural images at a larger scale and get similar results. Compared with adversarial detection, the key is that MCN also tries to increase confidence of the correct label.

- We have also completed several correction experiments against confident attacks. The results are encouraging (but admittedly and not surprisingly, less impressive than correcting label-change attacks). Due to lack of space we mention here an extreme targeted-attack experiment evaluated: We run PGD attack 1000 iterations (Madry paper only evaluates PGD attacks of 40 iterations!) to find the most confident adversarial examples, and MCN is able to correct about 25% - 30% of the resulting targeted attacks.

- To summarize, our method gives nontrivial improvement on a provable basis. On the other hand, most previous detection or correction methods, including MagNet, are broken by Carlini and Wager in the white-box setting.

3. [R2] Choices of attacks and datasets.

In this paper we focus on L_\infty attacks, as Madry et al.'s method converges w.r.t. such attacks and we need a base model to instantiate our theory. We knew that Madry et al.'s method does not converge well on L_1 and L_2 attacks, but that is a separate issue from our theory. We hope that our method could lead to better adversarial training (e.g. based on max-margin described below), that can work better for L_1 and L_2 attacks.

Performance of our method (e.g. MCN) on MNIST is almost the same as Madry (actually slightly better but not statisitcally significant), because on MNIST Madry et al.'s model is very good and we cannot find many confident attacks. We will add this sanity checking results back into the draft. One should note that while this is only sanity checking, it differs us from many previous proposals where they become broken in the white-box setting.

4. [R3] How to learn a model with good (p, q, \delta)-separation.

One direction is that this is closely related to max-margin learning. Consider logistic regression, one achieves good (p, q, \delta)-separation if the data manifolds are far away from the classification boundary. In fact, we have an experiment where merely doing natural training, but replacing cross entropy loss by multi-class hinge loss, can significantly improve robustness. Unfortunately, adversarial training with multi-class hinge loss does not converge in our experiment, and we are actively pursuing this phenomenon.

Another direction is manifold assumption, which is our starting point. Under this assumption, learning manifolds accurately automatically achieves separation. In fact, a recent paper by Ilyas et al. from MIT exactly exploits this intuition for defense.

5. [R1] How to pick confidence threshold?

This is a good question which we do not have a full answer, and will pursue further. Some clues lie in the bound we have in Proposition 1, where we can bound the probability of bad events by a small probability, and then calculate a p. In practice, we found p=.9 and p=.95 to be good choices, and they also give very small bound for Proposition 1 as long as that the stochastic loss is not too bad.

